Advanced Routing Algorithms for General Purpose Photonic Processors

Cost-effective and programmable photonic-driven solutions like electronic counterparts (FPGAs) can be implemented using waveguide mesh architectures along with tunable couplers for routing to implement general-purpose photonic processors. These processors/ networks are represented using undirected weighted graphs, where weights are included to implement constraints in the routing. Faster automated routing and cycle finding algorithms are crucial for dynamic path allocations in live networks to implement various functionalities using these processors. We propose path and cycle finding algorithms based on bidirectional and depth-first search techniques, considering various performance metrics for each device to optimize the path according to the required metric. Multiple cases of path distribution and implementation of cycles of various sizes have been demonstrated. Various methods to eliminate the non-functioning or malfunctioning units are proposed. The broad applicability of the proposed path-finding algorithm has been demonstrated using the same algorithm to create a list of all the possible input-output combinations in a 4*4 photonic switching network. A comparison of available search algorithms in terms of execution time and complexity has been described.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

